On the Nitrogen variation in ~2 Gyr old massive star clusters in the Large Magellanic Cloud

We present ESO/VLT FORS2 low resolution spectroscopy of red giant branch stars in three massive, intermediate age ($\sim 1.7-2.3$ Gyr) star clusters in the Large Magellanic Cloud. We measure CH and CN index bands at 4300A, and 3883A, as well as [C/Fe] and [N/Fe] abundance ratios for 24, 21 and 12 member stars of NGC 1978, NGC 1651, NGC 1783, respectively. We find a significant intrinsic spread in CN in NGC 1978 and NGC 1651, a signal of multiple stellar populations (MPs) within the clusters. On the contrary, we report a null CN spread in NGC 1783 within our measurement precision. For NGC 1978, we separated the two populations in the CN distribution and we translated the CN spread into an internal N variation $\Delta$[N/Fe]$=0.63\pm0.49$ dex. For NGC 1651 and NGC 1783, we put upper limits on the N abundance variations of $\Delta$[N/Fe]$\leq 0.2, 0.4$ dex, respectively. The spectroscopic analysis confirms previous results from HST photometry, where NGC 1978 was found to host MPs in the form of N spreads, while slightly younger clusters (e.g. NGC 1783, $<$ 2 Gyr old) were not, within the limits of the uncertainties. It also confirms that intermediate age massive clusters show lower N abundance variations with respect to the ancient globular clusters, although this is in part due to the effect of the first dredge up at these stellar masses, as recently reported in the literature. We stress the importance of future studies to estimate the initial N abundance variations, free of stellar evolutionary mixing processes, by observing unevolved stars in young clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
